Optical intra-day variability of the blazar S5 0716+714

We present an extensive recent multi-band optical photometric observations of the blazar S5 0716+714 carried out over 53 nights with two telescopes in India, two in Bulgaria, one in Serbia, and one in Egypt during 2019 November -- 2022 December. We collected 1401, 689, 14726, and 165 photometric image frames in B, V, R, and I bands, respectively. We montiored the blazar quasi-simultaneously during 3 nights in B, V, R, and I bands; 4 nights in B, V, and R; 2 nights in V, R, and I; 5 nights in B and R; and 2 nights in V and R bands. We also took 37 nights of data only in R band. Single band data are used to study intraday flux variability and two or more bands quasi-simultaneous observations allow us to search for colour variation in the source. We employ the power-enhanced F-test and the nested ANOVA test to search for genuine flux and color variations in the light curves of the blazar on intraday timescales. Out of 12, 11, 53, and 5 nights observations, intraday variations with amplitudes between ~3% and ~20% are detected in 9, 8, 31 and 3 nights in B, V, R, and I bands, respectively, corresponding to duty cycles of 75%, 73%, 58% and 60%. These duty cycles are lower than those typically measured at earlier times. On these timescales color variations with both bluer-when-brighter and redder-when-brighter are seen, though nights with no measurable colour variation are also present. We briefly discuss possible explanations for this observed intraday variability.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
